Compressive Deconvolution in Random Mask Imaging

We investigate the problem of reconstructing signals from a subsampled convolution of their modulated versions and a known filter. The problem is studied as applies to specific imaging systems relying on spatial phase modulation by randomly coded "masks." The diversity induced by the random masks is deemed to improve the conditioning of the deconvolution problem while maintaining sampling efficiency. We analyze a linear model of the system, where the joint effect of the spatial modulation, blurring, and spatial subsampling is represented by a measurement matrix. We provide a bound on the conditioning of this measurement matrix in terms of the number of masks, the dimension of the image, and certain characteristics of the blurring kernel and subsampling operator. The derived bound shows that stable deconvolution is possible with high probability even if the total number of (scalar) measurements is within a logarithmic factor of the image size. Furthermore, beyond a critical number of masks determined by the extent of blurring and subsampling, every additional mask improves the conditioning of the measurement matrix. We also consider a more interesting scenario where the target image is sparse. We show that under mild conditions on the blurring kernel, with high probability the measurement matrix is a restricted isometry when the number of masks is within a logarithmic factor of the sparsity of the image. Therefore, the image can be reconstructed using many sparse recovery algorithms such as the basis pursuit. The bound on the required number of masks is linear in sparsity of the image but it is logarithmic in its dimension. The bound provides a quantitative view of the effect of the blurring and subsampling on the required number of masks, which is critical for designing efficient imaging systems.

==> Figures/measurements.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'measurements.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{406.89261475bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.25537546)%
    \put(0,0){\includegraphics[width=\unitlength]{measurements.pdf}}%
    \put(0.11275992,1.23693156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_1$}}}%
    \put(0.20183794,1.23693156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_2$}}}%
    \put(0.29091599,1.23693156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_3$}}}%
    \put(0.37999408,1.23693156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_4$}}}%
    \put(0.4690721,1.23693156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_5$}}}%
    \put(0.55815013,1.23693156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_6$}}}%
    \put(0.64722815,1.23693156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_7$}}}%
    \put(0.73630618,1.23693156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_8$}}}%
    \put(0.82538414,1.23693156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_9$}}}%
    \put(0.90789569,1.23693156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_{10}$}}}%
    \put(0.00572556,1.15622659){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_1$}}}%
    \put(0.00572556,1.06714856){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_2$}}}%
    \put(0.00572556,0.97807054){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_3$}}}%
    \put(0.00572556,0.88899251){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_4$}}}%
    \put(0.00572556,0.79991449){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_5$}}}%
    \put(0.00572556,0.7108364){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_6$}}}%
    \put(0.00572556,0.62175832){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_7$}}}%
    \put(0.00572556,0.53268035){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_8$}}}%
    \put(0.00572556,0.44360227){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_9$}}}%
    \put(-0.00084098,0.3545243){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{10}$}}}%
    \put(0.25899994,0.2540761){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.67690726\unitlength}\raggedright \centering $\mb{h}\mb{x}^\mr{T}$\end{minipage}}}%
    \put(0.28061525,0.10631728){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\left\lbrace \left(i,j\right)\mid i+j=2\ \mod\  10\right\rbrace$}}}%
    \put(0.28061525,0.05716426){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\left\lbrace \left(i,j\right)\mid i+j=6\ \mod\  10\right\rbrace$}}}%
    \put(0.28061525,0.00801125){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\left\lbrace \left(i,j\right)\mid i+j=0\ \mod\  10\right\rbrace$}}}%
  \end{picture}%
\endgroup%
